Coconut: a scalable bottom-up approach for building data series indexes

Many modern applications produce massive amounts of data series that need to be analyzed, requiring efficient similarity search operations. However, the state-of-the-art data series indexes that are used for this purpose do not scale well for massive datasets in terms of performance, or storage costs. We pinpoint the problem to the fact that existing summarizations of data series used for indexing cannot be sorted while keeping similar data series close to each other in the sorted order. This leads to two design problems. First, traditional bulk-loading algorithms based on sorting cannot be used. Instead, index construction takes place through slow top-down insertions, which create a non-contiguous index that results in many random I/Os. Second, data series cannot be sorted and split across nodes evenly based on their median value; thus, most leaf nodes are in practice nearly empty. This further slows down query speed and amplifies storage costs. To address these problems, we present Coconut. The first innovation in Coconut is an inverted, sortable data series summarization that organizes data series based on a z-order curve, keeping similar series close to each other in the sorted order. As a result, Coconut is able to use bulk-loading techniques that rely on sorting to quickly build a contiguous index using large sequential disk I/Os. We then explore prefix-based and median-based splitting policies for bottom-up bulk-loading, showing that median-based splitting outperforms the state of the art, ensuring that all nodes are densely populated. Overall, we show analytically and empirically that Coconut dominates the state-of-the-art data series indexes in terms of construction speed, query speed, and storage costs.

==> graphics/histograms/df.csv <==
"","dataset","buckets","values"
"1","1BILLION.ascii.dat.bin",-5,0
"2","1BILLION.ascii.dat.bin",-4.9,0
"3","1BILLION.ascii.dat.bin",-4.8,0
"4","1BILLION.ascii.dat.bin",-4.7,0
"5","1BILLION.ascii.dat.bin",-4.6,0
"6","1BILLION.ascii.dat.bin",-4.5,0
"7","1BILLION.ascii.dat.bin",-4.4,8.79327666066526e-07
"8","1BILLION.ascii.dat.bin",-4.3,4.39663833033263e-07
"9","1BILLION.ascii.dat.bin",-4.2,4.39663833033263e-07
"10","1BILLION.ascii.dat.bin",-4.1,0
"11","1BILLION.ascii.dat.bin",-4,1.75865533213305e-06
"12","1BILLION.ascii.dat.bin",-3.9,1.75865533213305e-06
"13","1BILLION.ascii.dat.bin",-3.8,4.83630216336589e-06
"14","1BILLION.ascii.dat.bin",-3.7,6.59495749549894e-06
"15","1BILLION.ascii.dat.bin",-3.6,1.36295788240311e-05
"16","1BILLION.ascii.dat.bin",-3.5,1.89055448204303e-05
"17","1BILLION.ascii.dat.bin",-3.4,2.11038639855966e-05
"18","1BILLION.ascii.dat.bin",-3.3,4.04490726390602e-05
"19","1BILLION.ascii.dat.bin",-3.2,6.37512557898231e-05
"20","1BILLION.ascii.dat.bin",-3.1,0.000103321000762817
"21","1BILLION.ascii.dat.bin",-3,0.000166192928886573
"22","1BILLION.ascii.dat.bin",-2.9,0.000232582167674596
"23","1BILLION.ascii.dat.bin",-2.8,0.000367119300582774
"24","1BILLION.ascii.dat.bin",-2.7,0.000552217774289778
"25","1BILLION.ascii.dat.bin",-2.6,0.000785679269630441
"26","1BILLION.ascii.dat.bin",-2.5,0.00110399588474652
"27","1BILLION.ascii.dat.bin",-2.4,0.00158366912658581
"28","1BILLION.ascii.dat.bin",-2.3,0.00224624252296694
"29","1BILLION.ascii.dat.bin",-2.2,0.0031035869973818
"30","1BILLION.ascii.dat.bin",-2.1,0.00419659128630249
"31","1BILLION.ascii.dat.bin",-2,0.00554635925371461
"32","1BILLION.ascii.dat.bin",-1.9,0.00723466837256234
"33","1BILLION.ascii.dat.bin",-1.8,0.00961500836460442
"34","1BILLION.ascii.dat.bin",-1.7,0.0119803997863234
"35","1BILLION.ascii.dat.bin",-1.6,0.0147898516794059
"36","1BILLION.ascii.dat.bin",-1.5,0.0173275913236739
"37","1BILLION.ascii.dat.bin",-1.4,0.0203058741286412
"38","1BILLION.ascii.dat.bin",-1.3,0.0230986187960685
"39","1BILLION.ascii.dat.bin",-1.2,0.0260052363962514
"40","1BILLION.ascii.dat.bin",-1.1,0.0282132281657445
"41","1BILLION.ascii.dat.bin",-1,0.0297441376323663
"42","1BILLION.ascii.dat.bin",-0.899999999999999,0.0310376286291502
"43","1BILLION.ascii.dat.bin",-0.8,0.0321517367820564
"44","1BILLION.ascii.dat.bin",-0.7,0.0326358066622261
"45","1BILLION.ascii.dat.bin",-0.6,0.0327325327054934
"46","1BILLION.ascii.dat.bin",-0.5,0.032926424455861
"47","1BILLION.ascii.dat.bin",-0.399999999999999,0.0327083511946765
"48","1BILLION.ascii.dat.bin",-0.3,0.0325307270061311
"49","1BILLION.ascii.dat.bin",-0.199999999999999,0.032529847678465
"50","1BILLION.ascii.dat.bin",-0.0999999999999996,0.0327466019481504
"51","1BILLION.ascii.dat.bin",0,0.0326489965772171
"52","1BILLION.ascii.dat.bin",0.100000000000001,0.0326841696838597
"53","1BILLION.ascii.dat.bin",0.2,0.0326999975818489
"54","1BILLION.ascii.dat.bin",0.300000000000001,0.0327962839612832
"55","1BILLION.ascii.dat.bin",0.4,0.032621737419569
"56","1BILLION.ascii.dat.bin",0.5,0.032568977759605
"57","1BILLION.ascii.dat.bin",0.600000000000001,0.0320277515811411
"58","1BILLION.ascii.dat.bin",0.7,0.0316720635402171
"59","1BILLION.ascii.dat.bin",0.800000000000001,0.0308529698192762
"60","1BILLION.ascii.dat.bin",0.9,0.0298237167861453
"61","1BILLION.ascii.dat.bin",1,0.0277911508860325
"62","1BILLION.ascii.dat.bin",1.1,0.0258495953993577
"63","1BILLION.ascii.dat.bin",1.2,0.0234129784366873
"64","1BILLION.ascii.dat.bin",1.3,0.0204131521039014
"65","1BILLION.ascii.dat.bin",1.4,0.0176182091173089
"66","1BILLION.ascii.dat.bin",1.5,0.014566062788392
"67","1BILLION.ascii.dat.bin",1.6,0.0118929066835498
"68","1BILLION.ascii.dat.bin",1.7,0.00961237038160622
"69","1BILLION.ascii.dat.bin",1.8,0.0074747248253985
"70","1BILLION.ascii.dat.bin",1.9,0.00571475050176635
"71","1BILLION.ascii.dat.bin",2,0.00431398152972237
"72","1BILLION.ascii.dat.bin",2.1,0.00315678632117883
"73","1BILLION.ascii.dat.bin",2.2,0.00221810403765281
"74","1BILLION.ascii.dat.bin",2.3,0.00160477299057141
"75","1BILLION.ascii.dat.bin",2.4,0.00113784999989008
"76","1BILLION.ascii.dat.bin",2.5,0.000761497758813611
"77","1BILLION.ascii.dat.bin",2.6,0.000532872565636314
"78","1BILLION.ascii.dat.bin",2.7,0.000372834930412207
"79","1BILLION.ascii.dat.bin",2.8,0.000237418469837962
"80","1BILLION.ascii.dat.bin",2.9,0.000161356626723207
"81","1BILLION.ascii.dat.bin",3,0.000110355622091349
"82","1BILLION.ascii.dat.bin",3.1,6.33115919567898e-05
"83","1BILLION.ascii.dat.bin",3.2,3.64920981417608e-05
"84","1BILLION.ascii.dat.bin",3.3,3.38541151435612e-05
"85","1BILLION.ascii.dat.bin",3.4,1.53882341561642e-05
"86","1BILLION.ascii.dat.bin",3.5,9.67260432673178e-06
"87","1BILLION.ascii.dat.bin",3.6,7.0346213285322e-06
"88","1BILLION.ascii.dat.bin",3.7,2.63798299819958e-06
"89","1BILLION.ascii.dat.bin",3.8,8.79327666066526e-07
"90","1BILLION.ascii.dat.bin",3.9,2.63798299819958e-06
"91","1BILLION.ascii.dat.bin",4,8.79327666066526e-07
"92","1BILLION.ascii.dat.bin",4.1,0
"93","1BILLION.ascii.dat.bin",4.2,0
"94","1BILLION.ascii.dat.bin",4.3,4.39663833033263e-07
"95","1BILLION.ascii.dat.bin",4.4,0
"96","1BILLION.ascii.dat.bin",4.5,0
"97","1BILLION.ascii.dat.bin",4.6,0
"98","1BILLION.ascii.dat.bin",4.7,0
"99","1BILLION.ascii.dat.bin",4.8,0
"100","1BILLION.ascii.dat.bin",4.9,0
"101","1BILLION.ascii.dat.bin",5,NA
"102","real/astronomy/astronomy.bin",-5,0
"103","real/astronomy/astronomy.bin",-4.9,0
"104","real/astronomy/astronomy.bin",-4.8,0
"105","real/astronomy/astronomy.bin",-4.7,0
"106","real/astronomy/astronomy.bin",-4.6,0
"107","real/astronomy/astronomy.bin",-4.5,0
"108","real/astronomy/astronomy.bin",-4.4,0
"109","real/astronomy/astronomy.bin",-4.3,0
"110","real/astronomy/astronomy.bin",-4.2,0
"111","real/astronomy/astronomy.bin",-4.1,0
"112","real/astronomy/astronomy.bin",-4,0
"113","real/astronomy/astronomy.bin",-3.9,0
"114","real/astronomy/astronomy.bin",-3.8,0
"115","real/astronomy/astronomy.bin",-3.7,0
"116","real/astronomy/astronomy.bin",-3.6,0
"117","real/astronomy/astronomy.bin",-3.5,0
"118","real/astronomy/astronomy.bin",-3.4,0
"119","real/astronomy/astronomy.bin",-3.3,0
"120","real/astronomy/astronomy.bin",-3.2,0
"121","real/astronomy/astronomy.bin",-3.1,0
"122","real/astronomy/astronomy.bin",-3,0
"123","real/astronomy/astronomy.bin",-2.9,0
"124","real/astronomy/astronomy.bin",-2.8,0
"125","real/astronomy/astronomy.bin",-2.7,5.71571275817435e-06
"126","real/astronomy/astronomy.bin",-2.6,1.14314255163487e-05
"127","real/astronomy/astronomy.bin",-2.5,5.67174573695762e-05
"128","real/astronomy/astronomy.bin",-2.4,4.6165372277562e-05
"129","real/astronomy/astronomy.bin",-2.3,5.40794360965727e-05
"130","real/astronomy/astronomy.bin",-2.2,9.45290956159604e-05
"131","real/astronomy/astronomy.bin",-2.1,9.18910743429568e-05
"132","real/astronomy/astronomy.bin",-2,0.000254129382632675
"133","real/astronomy/astronomy.bin",-1.9,0.00060762423321515
"134","real/astronomy/astronomy.bin",-1.8,0.00150762915752153
"135","real/astronomy/astronomy.bin",-1.7,0.00387921028195171
"136","real/astronomy/astronomy.bin",-1.6,0.00902686912600597
"137","real/astronomy/astronomy.bin",-1.5,0.014665639597051
"138","real/astronomy/astronomy.bin",-1.4,0.0228751617986381
"139","real/astronomy/astronomy.bin",-1.3,0.0315929427654905
"140","real/astronomy/astronomy.bin",-1.2,0.0383946409477179
"141","real/astronomy/astronomy.bin",-1.1,0.0381449082672069
"142","real/astronomy/astronomy.bin",-1,0.0362978537058923
"143","real/astronomy/astronomy.bin",-0.899999999999999,0.0369969293432382
"144","real/astronomy/astronomy.bin",-0.8,0.0372717232258428
"145","real/astronomy/astronomy.bin",-0.7,0.0390893198829422
"146","real/astronomy/astronomy.bin",-0.6,0.0386092000112556
"147","real/astronomy/astronomy.bin",-0.5,0.0399216155945748
"148","real/astronomy/astronomy.bin",-0.399999999999999,0.04391514013169
"149","real/astronomy/astronomy.bin",-0.3,0.0447619449603242
"150","real/astronomy/astronomy.bin",-0.199999999999999,0.0453590171084473
"151","real/astronomy/astronomy.bin",-0.0999999999999996,0.0425877757611571
"152","real/astronomy/astronomy.bin",0,0.0426414155270415
"153","real/astronomy/astronomy.bin",0.100000000000001,0.0383067069052845
"154","real/astronomy/astronomy.bin",0.2,0.0324678864877033
"155","real/astronomy/astronomy.bin",0.300000000000001,0.028029855366087
"156","real/astronomy/astronomy.bin",0.4,0.0267363456018909
"157","real/astronomy/astronomy.bin",0.5,0.0236300755529293
"158","real/astronomy/astronomy.bin",0.600000000000001,0.0228131682987225
"159","real/astronomy/astronomy.bin",0.7,0.0212457439923462
"160","real/astronomy/astronomy.bin",0.800000000000001,0.0198603431538072
"161","real/astronomy/astronomy.bin",0.9,0.0175999985930553
"162","real/astronomy/astronomy.bin",1,0.0156206032978783
"163","real/astronomy/astronomy.bin",1.1,0.0157507456806798
"164","real/astronomy/astronomy.bin",1.2,0.0135581103326017
"165","real/astronomy/astronomy.bin",1.3,0.0131808732905622
"166","real/astronomy/astronomy.bin",1.4,0.0109517453148742
"167","real/astronomy/astronomy.bin",1.5,0.0104003988688165
"168","real/astronomy/astronomy.bin",1.6,0.00958305194439755
"169","real/astronomy/astronomy.bin",1.7,0.00950962701896561
"170","real/astronomy/astronomy.bin",1.8,0.00914689909392763
"171","real/astronomy/astronomy.bin",1.9,0.0076419079576791
"172","real/astronomy/astronomy.bin",2,0.0073143536496145
"173","real/astronomy/astronomy.bin",2.1,0.00660120856547921
"174","real/astronomy/astronomy.bin",2.2,0.00462840832348472
"175","real/astronomy/astronomy.bin",2.3,0.00373719680342169
"176","real/astronomy/astronomy.bin",2.4,0.00319772145309246
"177","real/astronomy/astronomy.bin",2.5,0.00353934520794642
"178","real/astronomy/astronomy.bin",2.6,0.00316694453824076
"179","real/astronomy/astronomy.bin",2.7,0.00278179343238224
"180","real/astronomy/astronomy.bin",2.8,0.00161886572119984
"181","real/astronomy/astronomy.bin",2.9,0.00135682227474816
"182","real/astronomy/astronomy.bin",3,0.00126800889189037
"183","real/astronomy/astronomy.bin",3.1,0.00125657746637402
"184","real/astronomy/astronomy.bin",3.2,0.000971231498677472
"185","real/astronomy/astronomy.bin",3.3,0.000763707158534526
"186","real/astronomy/astronomy.bin",3.4,0.000661263999099555
"187","real/astronomy/astronomy.bin",3.5,0.000372400669705667
"188","real/astronomy/astronomy.bin",3.6,0.000389108137768023
"189","real/astronomy/astronomy.bin",3.7,0.000660384658675221
"190","real/astronomy/astronomy.bin",3.8,0.000461214052563453
"191","real/astronomy/astronomy.bin",3.9,0.00027567322302887
"192","real/astronomy/astronomy.bin",4,1.93454893353593e-05
"193","real/astronomy/astronomy.bin",4.1,2.46215318813664e-05
"194","real/astronomy/astronomy.bin",4.2,3.73719680342169e-05
"195","real/astronomy/astronomy.bin",4.3,4.17686701558895e-05
"196","real/astronomy/astronomy.bin",4.4,1.62677978501885e-05
"197","real/astronomy/astronomy.bin",4.5,1.31901063650177e-05
"198","real/astronomy/astronomy.bin",4.6,5.71571275817435e-06
"199","real/astronomy/astronomy.bin",4.7,1.3629776577185e-05
"200","real/astronomy/astronomy.bin",4.8,1.01124148798469e-05
"201","real/astronomy/astronomy.bin",4.9,4.39670212167258e-07
"202","real/astronomy/astronomy.bin",5,NA
"203","real/SEISMIC/seismic.data.bin",-5,3.51744211609318e-06
"204","real/SEISMIC/seismic.data.bin",-4.9,4.39680264511647e-06
"205","real/SEISMIC/seismic.data.bin",-4.8,3.51744211609318e-06
"206","real/SEISMIC/seismic.data.bin",-4.7,3.07776185158153e-06
"207","real/SEISMIC/seismic.data.bin",-4.6,4.39680264511647e-06
"208","real/SEISMIC/seismic.data.bin",-4.5,8.3539250257213e-06
"209","real/SEISMIC/seismic.data.bin",-4.4,9.67296581925624e-06
"210","real/SEISMIC/seismic.data.bin",-4.3,1.05523263482795e-05
"211","real/SEISMIC/seismic.data.bin",-4.2,5.71584343865141e-06
"212","real/SEISMIC/seismic.data.bin",-4.1,1.62681697869309e-05
"213","real/SEISMIC/seismic.data.bin",-4,2.19840132255824e-05
"214","real/SEISMIC/seismic.data.bin",-3.9,2.90188974577687e-05
"215","real/SEISMIC/seismic.data.bin",-3.8,3.38553803673968e-05
"216","real/SEISMIC/seismic.data.bin",-3.7,5.75981146510258e-05
"217","real/SEISMIC/seismic.data.bin",-3.6,0.000112558147714982
"218","real/SEISMIC/seismic.data.bin",-3.5,0.000160922976811263
"219","real/SEISMIC/seismic.data.bin",-3.4,0.000182027629507822
"220","real/SEISMIC/seismic.data.bin",-3.3,0.000249298709978104
"221","real/SEISMIC/seismic.data.bin",-3.2,0.000316130110183874
"222","real/SEISMIC/seismic.data.bin",-3.1,0.00041637721049253
"223","real/SEISMIC/seismic.data.bin",-3,0.000542125766142861
"224","real/SEISMIC/seismic.data.bin",-2.9,0.000681064729728541
"225","real/SEISMIC/seismic.data.bin",-2.8,0.000890792215900597
"226","real/SEISMIC/seismic.data.bin",-2.7,0.00107941504937609
"227","real/SEISMIC/seismic.data.bin",-2.6,0.00139906260167606
"228","real/SEISMIC/seismic.data.bin",-2.5,0.00190909170850957
"229","real/SEISMIC/seismic.data.bin",-2.4,0.00248243477343276
"230","real/SEISMIC/seismic.data.bin",-2.3,0.00306984760682032
"231","real/SEISMIC/seismic.data.bin",-2.2,0.00382082149860621
"232","real/SEISMIC/seismic.data.bin",-2.1,0.00486857956893747
"233","real/SEISMIC/seismic.data.bin",-2,0.00589435362604314
"234","real/SEISMIC/seismic.data.bin",-1.9,0.00734705721998962
"235","real/SEISMIC/seismic.data.bin",-1.8,0.0088560398877936
"236","real/SEISMIC/seismic.data.bin",-1.7,0.010024270350601
"237","real/SEISMIC/seismic.data.bin",-1.6,0.012003271221168
"238","real/SEISMIC/seismic.data.bin",-1.5,0.0142720213860481
"239","real/SEISMIC/seismic.data.bin",-1.4,0.0159344524661666
"240","real/SEISMIC/seismic.data.bin",-1.3,0.0180009497093713
"241","real/SEISMIC/seismic.data.bin",-1.2,0.0199764331378222
"242","real/SEISMIC/seismic.data.bin",-1.1,0.0230141840853331
"243","real/SEISMIC/seismic.data.bin",-1,0.0255858739524618
"244","real/SEISMIC/seismic.data.bin",-0.899999999999999,0.0271124438308462
"245","real/SEISMIC/seismic.data.bin",-0.8,0.0299417863329787
"246","real/SEISMIC/seismic.data.bin",-0.7,0.0327553003455887
"247","real/SEISMIC/seismic.data.bin",-0.6,0.035127375372629
"248","real/SEISMIC/seismic.data.bin",-0.5,0.0359407838619756
"249","real/SEISMIC/seismic.data.bin",-0.399999999999999,0.0373578733544966
"250","real/SEISMIC/seismic.data.bin",-0.3,0.0389855696937187
"251","real/SEISMIC/seismic.data.bin",-0.199999999999999,0.0391381387455043
"252","real/SEISMIC/seismic.data.bin",-0.0999999999999996,0.0400610276207142
"253","real/SEISMIC/seismic.data.bin",0,0.0394586656583333
"254","real/SEISMIC/seismic.data.bin",0.100000000000001,0.039693894599847
"255","real/SEISMIC/seismic.data.bin",0.2,0.0393619360001407
"256","real/SEISMIC/seismic.data.bin",0.300000000000001,0.0380437745671348
"257","real/SEISMIC/seismic.data.bin",0.4,0.0357710672798741
"258","real/SEISMIC/seismic.data.bin",0.5,0.0344744501798292
"259","real/SEISMIC/seismic.data.bin",0.600000000000001,0.0325895408858678
"260","real/SEISMIC/seismic.data.bin",0.7,0.0303084796735814
"261","real/SEISMIC/seismic.data.bin",0.800000000000001,0.0278330797843808
"262","real/SEISMIC/seismic.data.bin",0.9,0.0255476217694493
"263","real/SEISMIC/seismic.data.bin",1,0.0228255612518577
"264","real/SEISMIC/seismic.data.bin",1.1,0.0203703866548246
"265","real/SEISMIC/seismic.data.bin",1.2,0.0182207898416272
"266","real/SEISMIC/seismic.data.bin",1.3,0.0158210149579226
"267","real/SEISMIC/seismic.data.bin",1.4,0.0136089835471645
"268","real/SEISMIC/seismic.data.bin",1.5,0.0119223700524978
"269","real/SEISMIC/seismic.data.bin",1.6,0.0103738161608878
"270","real/SEISMIC/seismic.data.bin",1.7,0.00856145411057079
"271","real/SEISMIC/seismic.data.bin",1.8,0.00713029484958538
"272","real/SEISMIC/seismic.data.bin",1.9,0.00579938268890863
"273","real/SEISMIC/seismic.data.bin",2,0.00464346327350751
"274","real/SEISMIC/seismic.data.bin",2.1,0.00379048356035491
"275","real/SEISMIC/seismic.data.bin",2.2,0.00311513467406502
"276","real/SEISMIC/seismic.data.bin",2.3,0.00252904088147099
"277","real/SEISMIC/seismic.data.bin",2.4,0.00205814331817902
"278","real/SEISMIC/seismic.data.bin",2.5,0.00157185694562914
"279","real/SEISMIC/seismic.data.bin",2.6,0.00113217668111749
"280","real/SEISMIC/seismic.data.bin",2.7,0.000901784222513388
"281","real/SEISMIC/seismic.data.bin",2.8,0.000723713715386171
"282","real/SEISMIC/seismic.data.bin",2.9,0.000506951344981929
"283","real/SEISMIC/seismic.data.bin",3,0.000395712238060482
"284","real/SEISMIC/seismic.data.bin",3.1,0.000276558886377826
"285","real/SEISMIC/seismic.data.bin",3.2,0.000219400451991312
"286","real/SEISMIC/seismic.data.bin",3.3,0.000190821234798055
"287","real/SEISMIC/seismic.data.bin",3.4,0.000138059603056657
"288","real/SEISMIC/seismic.data.bin",3.5,0.000105083583218284
"289","real/SEISMIC/seismic.data.bin",3.6,8.13408489346547e-05
"290","real/SEISMIC/seismic.data.bin",3.7,5.14425909478627e-05
"291","real/SEISMIC/seismic.data.bin",3.8,3.737282248349e-05
"292","real/SEISMIC/seismic.data.bin",3.9,9.67296581925624e-06
"293","real/SEISMIC/seismic.data.bin",4,9.23328555474459e-06
"294","real/SEISMIC/seismic.data.bin",4.1,1.23110474063261e-05
"295","real/SEISMIC/seismic.data.bin",4.2,1.4949128993396e-05
"296","real/SEISMIC/seismic.data.bin",4.3,9.23328555474459e-06
"297","real/SEISMIC/seismic.data.bin",4.4,6.59520396767471e-06
"298","real/SEISMIC/seismic.data.bin",4.5,1.09920066127912e-05
"299","real/SEISMIC/seismic.data.bin",4.6,6.15552370316306e-06
"300","real/SEISMIC/seismic.data.bin",4.7,7.91424476120965e-06
"301","real/SEISMIC/seismic.data.bin",4.8,3.07776185158153e-06
"302","real/SEISMIC/seismic.data.bin",4.9,3.07776185158153e-06
"303","real/SEISMIC/seismic.data.bin",5,NA


==> graphics/tightness/tightness.txt <==
REPRESENTATION	TIGHTNESS
PAA-8	0.46064
PAA-16	0.71945
PAA-32	0.85622
PAA-64	0.92677
SAX-8	0.85010
SAX-16	0.91969
SAX-32	0.95556
SAX-64	0.97414
FFT-8	0.45385
FFT-16	0.72252
FFT-32	0.86762
FFT-64	0.93629
DHWT-8	0.46064
DHWT-16	0.71945
DHWT-32	0.85622
DHWT-64	0.92677


==> possible_extensions.txt <==
================================LSM-Tree==========================
-NIV
I'd mentioned this before, but I would be intrigued by creating a Coconut-LSM-Tree for handle rapid insertions and updates of time series. LSM will have an advantage for exact queries because all the leaves are compact even when there are updates, and it will also be good for insertions due to logging out-of-the-box, so my bet is it will actually dominate Coconut-Tree (for all workloads except ones consisting of all approximate queries maybe), and it will be another nice instance of the power that sortable summarizations give us. It would be the first update-friendly time series index. To do this, we could just take the existing implementation and replace BerkleyDB by RocksDB, and repeat the same experiments. Should be simple. 

-Kostas
The only reason we would require an index would be to create fast approximate solutions for the initial best-so-far answer.

To that end we could either have multiple Coconut-Tries and call the compaction procedure on merge, or multiple Coconut-Tries, merging in a traditional B-Tree way. 
Thus maintaining an index at every level.
Alternatively, we could have a single global Coconut-Trie or Coconut-Tree secondary index across all levels for providing initial approximate solutions.

In both cases a SIMS could scan at a level per level basis.


==================================Coconut-Trie Extensions ============================

Maybe it also would be worth exploring variations in compactness of Coconut-Trie since the really analytical tree initially produced -without using compact- will give us really fast approximate answers. 

================================= Parallel building of Coconut-Trie subtrees============================
In addition the different subtrees there could be created in parallel after the initial sort.


===============================Multiple indexes per run==========================================

Finally in a multipass external merge-sort we could do only the first pass building then multiple indexes with the existing runs without going to the second pass. This would greatly improve index construction time since merging
